A Comparative Study of Learning Paradigms in Large Language Models via Intrinsic Dimension

The performance of Large Language Models (LLMs) on natural language tasks can be improved through both supervised fine-tuning (SFT) and in-context learning (ICL), which operate via distinct mechanisms. Supervised fine-tuning updates the model's weights by minimizing loss on training data, whereas in-context learning leverages task demonstrations embedded in the prompt, without changing the model's parameters. This study investigates the effects of these learning paradigms on the hidden representations of LLMs using Intrinsic Dimension (ID). We use ID to estimate the number of degrees of freedom between representations extracted from LLMs as they perform specific natural language tasks. We first explore how the ID of LLM representations evolves during SFT and how it varies due to the number of demonstrations in ICL. We then compare the IDs induced by SFT and ICL and find that ICL consistently induces a higher ID compared to SFT, suggesting that representations generated during ICL reside in higher dimensional manifolds in the embedding space.

==> accuracy_ranking_table.csv <==
,icl-0,icl-1,icl-2,icl-5,icl-10,finetune 1k,finetune 10
Overall Average Rank,6.125,6.0,4.25,2.875,2.375,1.0,5.375
sst2,0.68505,0.6328499999999999,0.7308000000000001,0.8066,0.8320500000000001,0.9440500000000001,0.7819499999999999
cola,0.72,0.7233499999999999,0.7349,0.7459000000000001,0.74215,0.7503,0.7181500000000001
qnli,0.5171,0.5134,0.5547,0.59025,0.5848,0.7605,0.529
qqp,0.4166,0.46240000000000003,0.48460000000000003,0.50845,0.51905,0.70705,0.53695
mnli,0.37424999999999997,0.3668,0.3872,0.41440000000000005,0.4305,0.6764,0.35279999999999995
ag_news,0.6382,0.5731,0.71165,0.77195,0.8092999999999999,0.8806499999999999,0.6050000000000001
commonsense_qa,0.19925,0.37485,0.41650000000000004,0.4699,0.49219999999999997,0.49984999999999996,0.22654999999999997
mmlu,0.4444666666666666,0.4909333333333334,0.5122666666666668,0.5256666666666666,0.5326666666666667,0.5452666666666667,0.447


==> all_auc_results_mle_50.json <==
{
    "meta-llama/Meta-Llama-3-8B_sst2_icl-0": {
        "normalized_auc": 19.41337639470663
    },
    "meta-llama/Meta-Llama-3-8B_sst2_icl-1": {
        "normalized_auc": 22.684176143605274
    },
    "meta-llama/Meta-Llama-3-8B_sst2_icl-2": {
        "normalized_auc": 23.90640938066724
    },
    "meta-llama/Meta-Llama-3-8B_sst2_icl-5": {
        "normalized_auc": 27.598017026135764
    },
    "meta-llama/Meta-Llama-3-8B_sst2_icl-10": {
        "normalized_auc": 28.69081941161667
    },
    "meta-llama/Meta-Llama-3-8B_sst2_finetune 1k": {
        "normalized_auc": 19.44374799319779
    },
    "meta-llama/Meta-Llama-3-8B_sst2_finetune 10": {
        "normalized_auc": 19.1441768602514
    },
    "meta-llama/Meta-Llama-3-8B_cola_icl-0": {
        "normalized_auc": 19.477840069304857
    },
    "meta-llama/Meta-Llama-3-8B_cola_icl-1": {
        "normalized_auc": 23.602635338339606
    },
    "meta-llama/Meta-Llama-3-8B_cola_icl-2": {
        "normalized_auc": 24.743827518520334
    },
    "meta-llama/Meta-Llama-3-8B_cola_icl-5": {
        "normalized_auc": 24.761578449129544
    },
    "meta-llama/Meta-Llama-3-8B_cola_icl-10": {
        "normalized_auc": 24.526134727076816
    },
    "meta-llama/Meta-Llama-3-8B_cola_finetune 1k": {
        "normalized_auc": 18.119467064776067
    },
    "meta-llama/Meta-Llama-3-8B_cola_finetune 10": {
        "normalized_auc": 18.961182895245287
    },
    "meta-llama/Meta-Llama-3-8B_qnli_icl-0": {
        "normalized_auc": 20.0464581706151
    },
    "meta-llama/Meta-Llama-3-8B_qnli_icl-1": {
        "normalized_auc": 27.288981947738982
    },
    "meta-llama/Meta-Llama-3-8B_qnli_icl-2": {
        "normalized_auc": 28.100764149346915
    },
    "meta-llama/Meta-Llama-3-8B_qnli_icl-5": {
        "normalized_auc": 29.348116227890486
    },
    "meta-llama/Meta-Llama-3-8B_qnli_icl-10": {
        "normalized_auc": 28.590359176379714
    },
    "meta-llama/Meta-Llama-3-8B_qnli_finetune 1k": {
        "normalized_auc": 22.53390876569361
    },
    "meta-llama/Meta-Llama-3-8B_qnli_finetune 10": {
        "normalized_auc": 21.96198179778194
    },
    "meta-llama/Meta-Llama-3-8B_qqp_icl-0": {
        "normalized_auc": 17.94450418779236
    },
    "meta-llama/Meta-Llama-3-8B_qqp_icl-1": {
        "normalized_auc": 20.020475753051326
    },
    "meta-llama/Meta-Llama-3-8B_qqp_icl-2": {
        "normalized_auc": 22.30288794281473
    },
    "meta-llama/Meta-Llama-3-8B_qqp_icl-5": {
        "normalized_auc": 20.922702597708483
    },
    "meta-llama/Meta-Llama-3-8B_qqp_icl-10": {
        "normalized_auc": 23.382611050561522
    },
    "meta-llama/Meta-Llama-3-8B_qqp_finetune 1k": {
        "normalized_auc": 16.76828747178845
    },
    "meta-llama/Meta-Llama-3-8B_qqp_finetune 10": {
        "normalized_auc": 17.608965196039662
    },
    "meta-llama/Meta-Llama-3-8B_mnli_icl-0": {
        "normalized_auc": 17.51415990499181
    },
    "meta-llama/Meta-Llama-3-8B_mnli_icl-1": {
        "normalized_auc": 22.45187859453963
    },
    "meta-llama/Meta-Llama-3-8B_mnli_icl-2": {
        "normalized_auc": 25.85492870425241
    },
    "meta-llama/Meta-Llama-3-8B_mnli_icl-5": {
        "normalized_auc": 30.38820459638178
    },
    "meta-llama/Meta-Llama-3-8B_mnli_icl-10": {
        "normalized_auc": 30.26647628377025
    },
    "meta-llama/Meta-Llama-3-8B_mnli_finetune 1k": {
        "normalized_auc": 18.14566451321166
    },
    "meta-llama/Meta-Llama-3-8B_mnli_finetune 10": {
        "normalized_auc": 17.454226526436315
    },
    "meta-llama/Meta-Llama-3-8B_ag_news_icl-0": {
        "normalized_auc": 20.29167334780886
    },
    "meta-llama/Meta-Llama-3-8B_ag_news_icl-1": {
        "normalized_auc": 20.925177774894617
    },
    "meta-llama/Meta-Llama-3-8B_ag_news_icl-2": {
        "normalized_auc": 21.14897676235447
    },
    "meta-llama/Meta-Llama-3-8B_ag_news_icl-5": {
        "normalized_auc": 21.688502144144024
    },
    "meta-llama/Meta-Llama-3-8B_ag_news_icl-10": {
        "normalized_auc": 20.659164541941024
    },
    "meta-llama/Meta-Llama-3-8B_ag_news_finetune 1k": {
        "normalized_auc": 16.017754013110107
    },
    "meta-llama/Meta-Llama-3-8B_ag_news_finetune 10": {
        "normalized_auc": 18.32004177217412
    },
    "meta-llama/Meta-Llama-3-8B_commonsense_qa_icl-0": {
        "normalized_auc": 25.912516404498444
    },
    "meta-llama/Meta-Llama-3-8B_commonsense_qa_icl-1": {
        "normalized_auc": 25.6753658321855
    },
    "meta-llama/Meta-Llama-3-8B_commonsense_qa_icl-2": {
        "normalized_auc": 25.28122279038397
    },
    "meta-llama/Meta-Llama-3-8B_commonsense_qa_icl-5": {
        "normalized_auc": 26.882022454842286
    },
    "meta-llama/Meta-Llama-3-8B_commonsense_qa_icl-10": {
        "normalized_auc": 27.120235347644105
    },
    "meta-llama/Meta-Llama-3-8B_commonsense_qa_finetune 1k": {
        "normalized_auc": 21.99779337463744
    },
    "meta-llama/Meta-Llama-3-8B_commonsense_qa_finetune 10": {
        "normalized_auc": 24.65935323617376
    },
    "meta-llama/Meta-Llama-3-8B_mmlu_icl-0": {
        "normalized_auc": 17.109235362481996
    },
    "meta-llama/Meta-Llama-3-8B_mmlu_icl-1": {
        "normalized_auc": 21.968721130180334
    },
    "meta-llama/Meta-Llama-3-8B_mmlu_icl-2": {
        "normalized_auc": 22.561306805524634
    },
    "meta-llama/Meta-Llama-3-8B_mmlu_icl-5": {
        "normalized_auc": 22.22639837318797
    },
    "meta-llama/Meta-Llama-3-8B_mmlu_icl-10": {
        "normalized_auc": 21.514421396333333
    },
    "meta-llama/Meta-Llama-3-8B_mmlu_finetune 1k": {
        "normalized_auc": 16.876605526636187
    },
    "meta-llama/Meta-Llama-3-8B_mmlu_finetune 10": {
        "normalized_auc": 16.601885783789328
    },
    "mistralai/Mistral-7B-v0.3_sst2_icl-0": {
        "normalized_auc": 19.172636087110785
    },
    "mistralai/Mistral-7B-v0.3_sst2_icl-1": {
        "normalized_auc": 21.784732332502923
    },
    "mistralai/Mistral-7B-v0.3_sst2_icl-2": {
        "normalized_auc": 21.938386800101753
    },
    "mistralai/Mistral-7B-v0.3_sst2_icl-5": {
        "normalized_auc": 25.39034363972973
    },
    "mistralai/Mistral-7B-v0.3_sst2_icl-10": {
        "normalized_auc": 26.525723488663473
    },
    "mistralai/Mistral-7B-v0.3_sst2_finetune 1k": {
        "normalized_auc": 19.315308373635876
    },
    "mistralai/Mistral-7B-v0.3_sst2_finetune 10": {
        "normalized_auc": 19.79688808523601
    },
    "mistralai/Mistral-7B-v0.3_cola_icl-0": {
        "normalized_auc": 17.37098527284967
    },
    "mistralai/Mistral-7B-v0.3_cola_icl-1": {
        "normalized_auc": 22.035993525484074
    },
    "mistralai/Mistral-7B-v0.3_cola_icl-2": {
        "normalized_auc": 21.767559692475352
    },
    "mistralai/Mistral-7B-v0.3_cola_icl-5": {
        "normalized_auc": 22.715279192439375
    },
    "mistralai/Mistral-7B-v0.3_cola_icl-10": {
        "normalized_auc": 22.614677324582857
    },
    "mistralai/Mistral-7B-v0.3_cola_finetune 1k": {
        "normalized_auc": 17.009867487464994
    },
    "mistralai/Mistral-7B-v0.3_cola_finetune 10": {
        "normalized_auc": 17.318644118634808
    },
    "mistralai/Mistral-7B-v0.3_qnli_icl-0": {
        "normalized_auc": 18.867157106127117
    },
    "mistralai/Mistral-7B-v0.3_qnli_icl-1": {
        "normalized_auc": 25.958164140468977
    },
    "mistralai/Mistral-7B-v0.3_qnli_icl-2": {
        "normalized_auc": 27.399168326713415
    },
    "mistralai/Mistral-7B-v0.3_qnli_icl-5": {
        "normalized_auc": 27.771175846068846
    },
    "mistralai/Mistral-7B-v0.3_qnli_icl-10": {
        "normalized_auc": 28.073223581349886
    },
    "mistralai/Mistral-7B-v0.3_qnli_finetune 1k": {
        "normalized_auc": 22.392385091931622
    },
    "mistralai/Mistral-7B-v0.3_qnli_finetune 10": {
        "normalized_auc": 21.404408791053207
    },
    "mistralai/Mistral-7B-v0.3_qqp_icl-0": {
        "normalized_auc": 17.496755902332556
    },
    "mistralai/Mistral-7B-v0.3_qqp_icl-1": {
        "normalized_auc": 20.7459185044833
    },
    "mistralai/Mistral-7B-v0.3_qqp_icl-2": {
        "normalized_auc": 22.290062155055868
    },
    "mistralai/Mistral-7B-v0.3_qqp_icl-5": {
        "normalized_auc": 21.85218103208717
    },
    "mistralai/Mistral-7B-v0.3_qqp_icl-10": {
        "normalized_auc": 23.078436283434414
    },
    "mistralai/Mistral-7B-v0.3_qqp_finetune 1k": {
        "normalized_auc": 16.015550817372535
    },
    "mistralai/Mistral-7B-v0.3_qqp_finetune 10": {
        "normalized_auc": 17.38675524129504
    },
    "mistralai/Mistral-7B-v0.3_mnli_icl-0": {
        "normalized_auc": 16.47336365570382
    },
    "mistralai/Mistral-7B-v0.3_mnli_icl-1": {
        "normalized_auc": 23.662880821713365
    },
    "mistralai/Mistral-7B-v0.3_mnli_icl-2": {
        "normalized_auc": 26.73109871547169
    },
    "mistralai/Mistral-7B-v0.3_mnli_icl-5": {
        "normalized_auc": 30.481537678294035
    },
    "mistralai/Mistral-7B-v0.3_mnli_icl-10": {
        "normalized_auc": 30.30342175313105
    },
    "mistralai/Mistral-7B-v0.3_mnli_finetune 1k": {
        "normalized_auc": 16.924474196469962
    },
    "mistralai/Mistral-7B-v0.3_mnli_finetune 10": {
        "normalized_auc": 17.010368087786635
    },
    "mistralai/Mistral-7B-v0.3_ag_news_icl-0": {
        "normalized_auc": 20.03576475218768
    },
    "mistralai/Mistral-7B-v0.3_ag_news_icl-1": {
        "normalized_auc": 19.52296040662028
    },
    "mistralai/Mistral-7B-v0.3_ag_news_icl-2": {
        "normalized_auc": 20.563221817558695
    },
    "mistralai/Mistral-7B-v0.3_ag_news_icl-5": {
        "normalized_auc": 21.74774822421497
    },
    "mistralai/Mistral-7B-v0.3_ag_news_icl-10": {
        "normalized_auc": 21.08894719804792
    },
    "mistralai/Mistral-7B-v0.3_ag_news_finetune 1k": {
        "normalized_auc": 16.224871995255864
    },
    "mistralai/Mistral-7B-v0.3_ag_news_finetune 10": {
        "normalized_auc": 19.78178408881252
    },
    "mistralai/Mistral-7B-v0.3_commonsense_qa_icl-0": {
        "normalized_auc": 27.413483618247856
    },
    "mistralai/Mistral-7B-v0.3_commonsense_qa_icl-1": {
        "normalized_auc": 23.989791954510064
    },
    "mistralai/Mistral-7B-v0.3_commonsense_qa_icl-2": {
        "normalized_auc": 23.691147431915045
    },
    "mistralai/Mistral-7B-v0.3_commonsense_qa_icl-5": {
        "normalized_auc": 26.10337432268429
    },
    "mistralai/Mistral-7B-v0.3_commonsense_qa_icl-10": {
        "normalized_auc": 25.97786915990521
    },
    "mistralai/Mistral-7B-v0.3_commonsense_qa_finetune 1k": {
        "normalized_auc": 22.474031949241542
    },
    "mistralai/Mistral-7B-v0.3_commonsense_qa_finetune 10": {
        "normalized_auc": 27.374039137677993
    },
    "mistralai/Mistral-7B-v0.3_mmlu_icl-0": {
        "normalized_auc": 14.656977607233676
    },
    "mistralai/Mistral-7B-v0.3_mmlu_icl-1": {
        "normalized_auc": 21.11899401570706
    },
    "mistralai/Mistral-7B-v0.3_mmlu_icl-2": {
        "normalized_auc": 22.4230927402236
    },
    "mistralai/Mistral-7B-v0.3_mmlu_icl-5": {
        "normalized_auc": 22.12414152554604
    },
    "mistralai/Mistral-7B-v0.3_mmlu_icl-10": {
        "normalized_auc": 21.413748727252457
    },
    "mistralai/Mistral-7B-v0.3_mmlu_finetune 1k": {
        "normalized_auc": 15.536265102344384
    },
    "mistralai/Mistral-7B-v0.3_mmlu_finetune 10": {
        "normalized_auc": 15.490115810441837
    },
    "meta-llama/Llama-2-7b-hf_sst2_icl-0": {
        "normalized_auc": 20.407502686831712
    },
    "meta-llama/Llama-2-7b-hf_sst2_icl-1": {
        "normalized_auc": 22.448284497472883
    },
    "meta-llama/Llama-2-7b-hf_sst2_icl-2": {
        "normalized_auc": 22.78415784459887
    },
    "meta-llama/Llama-2-7b-hf_sst2_icl-5": {
        "normalized_auc": 26.530488519208298
    },
    "meta-llama/Llama-2-7b-hf_sst2_icl-10": {
        "normalized_auc": 27.54828803634529
    },
    "meta-llama/Llama-2-7b-hf_sst2_finetune 1k": {
        "normalized_auc": 19.445477832736017
    },
    "meta-llama/Llama-2-7b-hf_sst2_finetune 10": {
        "normalized_auc": 19.74538312825527
    },
    "meta-llama/Llama-2-7b-hf_cola_icl-0": {
        "normalized_auc": 17.88552377435649
    },
    "meta-llama/Llama-2-7b-hf_cola_icl-1": {
        "normalized_auc": 20.976839430674758
    },
    "meta-llama/Llama-2-7b-hf_cola_icl-2": {
        "normalized_auc": 22.16451301780784
    },
    "meta-llama/Llama-2-7b-hf_cola_icl-5": {
        "normalized_auc": 23.21633729569189
    },
    "meta-llama/Llama-2-7b-hf_cola_icl-10": {
        "normalized_auc": 23.449747218290632
    },
    "meta-llama/Llama-2-7b-hf_cola_finetune 1k": {
        "normalized_auc": 18.85802988439836
    },
    "meta-llama/Llama-2-7b-hf_cola_finetune 10": {
        "normalized_auc": 17.266519077948953
    },
    "meta-llama/Llama-2-7b-hf_qnli_icl-0": {
        "normalized_auc": 18.794266212877734
    },
    "meta-llama/Llama-2-7b-hf_qnli_icl-1": {
        "normalized_auc": 26.080461974146758
    },
    "meta-llama/Llama-2-7b-hf_qnli_icl-2": {
        "normalized_auc": 26.859369893213664
    },
    "meta-llama/Llama-2-7b-hf_qnli_icl-5": {
        "normalized_auc": 26.798414096809807
    },
    "meta-llama/Llama-2-7b-hf_qnli_icl-10": {
        "normalized_auc": 25.99928787355583
    },
    "meta-llama/Llama-2-7b-hf_qnli_finetune 1k": {
        "normalized_auc": 21.504005474118397
    },
    "meta-llama/Llama-2-7b-hf_qnli_finetune 10": {
        "normalized_auc": 20.82382935609073
    },
    "meta-llama/Llama-2-7b-hf_qqp_icl-0": {
        "normalized_auc": 18.591183040688435
    },
    "meta-llama/Llama-2-7b-hf_qqp_icl-1": {
        "normalized_auc": 20.501017942449057
    },
    "meta-llama/Llama-2-7b-hf_qqp_icl-2": {
        "normalized_auc": 22.979632291704615
    },
    "meta-llama/Llama-2-7b-hf_qqp_icl-5": {
        "normalized_auc": 20.97795746937183
    },
    "meta-llama/Llama-2-7b-hf_qqp_icl-10": {
        "normalized_auc": 23.434751305919622
    },
    "meta-llama/Llama-2-7b-hf_qqp_finetune 1k": {
        "normalized_auc": 19.553434300692306
    },
    "meta-llama/Llama-2-7b-hf_qqp_finetune 10": {
        "normalized_auc": 20.458217978328033
    },
    "meta-llama/Llama-2-7b-hf_mnli_icl-0": {
        "normalized_auc": 14.73613582169778
    },
    "meta-llama/Llama-2-7b-hf_mnli_icl-1": {
        "normalized_auc": 20.818565312648715
    },
    "meta-llama/Llama-2-7b-hf_mnli_icl-2": {
        "normalized_auc": 25.123869010653483
    },
    "meta-llama/Llama-2-7b-hf_mnli_icl-5": {
        "normalized_auc": 31.475407511695074
    },
    "meta-llama/Llama-2-7b-hf_mnli_icl-10": {
        "normalized_auc": 31.647105019026146
    },
    "meta-llama/Llama-2-7b-hf_mnli_finetune 1k": {
        "normalized_auc": 16.840463613492048
    },
    "meta-llama/Llama-2-7b-hf_mnli_finetune 10": {
        "normalized_auc": 14.79312275869781
    },
    "meta-llama/Llama-2-7b-hf_ag_news_icl-0": {
        "normalized_auc": 19.395198902314245
    },
    "meta-llama/Llama-2-7b-hf_ag_news_icl-1": {
        "normalized_auc": 21.60916716273308
    },
    "meta-llama/Llama-2-7b-hf_ag_news_icl-2": {
        "normalized_auc": 20.957450537665625
    },
    "meta-llama/Llama-2-7b-hf_ag_news_icl-5": {
        "normalized_auc": 22.51710234800087
    },
    "meta-llama/Llama-2-7b-hf_ag_news_icl-10": {
        "normalized_auc": 22.128357695774735
    },
    "meta-llama/Llama-2-7b-hf_ag_news_finetune 1k": {
        "normalized_auc": 15.740783728507104
    },
    "meta-llama/Llama-2-7b-hf_ag_news_finetune 10": {
        "normalized_auc": 19.22215348858985
    },
    "meta-llama/Llama-2-7b-hf_commonsense_qa_icl-0": {
        "normalized_auc": 27.8555359513358
    },
    "meta-llama/Llama-2-7b-hf_commonsense_qa_icl-1": {
        "normalized_auc": 26.14962317828558
    },
    "meta-llama/Llama-2-7b-hf_commonsense_qa_icl-2": {
        "normalized_auc": 24.060751466575322
    },
    "meta-llama/Llama-2-7b-hf_commonsense_qa_icl-5": {
        "normalized_auc": 28.758975815575834
    },
    "meta-llama/Llama-2-7b-hf_commonsense_qa_icl-10": {
        "normalized_auc": 29.241807418151808
    },
    "meta-llama/Llama-2-7b-hf_commonsense_qa_finetune 1k": {
        "normalized_auc": 24.992905326603463
    },
    "meta-llama/Llama-2-7b-hf_commonsense_qa_finetune 10": {
        "normalized_auc": 26.308201446487292
    },
    "meta-llama/Llama-2-7b-hf_mmlu_icl-0": {
        "normalized_auc": 15.450222783363209
    },
    "meta-llama/Llama-2-7b-hf_mmlu_icl-1": {
        "normalized_auc": 19.661132265803435
    },
    "meta-llama/Llama-2-7b-hf_mmlu_icl-2": {
        "normalized_auc": 22.593354884498797
    },
    "meta-llama/Llama-2-7b-hf_mmlu_icl-5": {
        "normalized_auc": 22.624144450435764
    },
    "meta-llama/Llama-2-7b-hf_mmlu_icl-10": {
        "normalized_auc": 21.54685844135268
    },
    "meta-llama/Llama-2-7b-hf_mmlu_finetune 1k": {
        "normalized_auc": 16.348203908506342
    },
    "meta-llama/Llama-2-7b-hf_mmlu_finetune 10": {
        "normalized_auc": 14.975309263820531
    },
    "meta-llama/Llama-2-13b-hf_sst2_icl-0": {
        "normalized_auc": 18.66872583580997
    },
    "meta-llama/Llama-2-13b-hf_sst2_icl-1": {
        "normalized_auc": 22.382921838130194
    },
    "meta-llama/Llama-2-13b-hf_sst2_icl-2": {
        "normalized_auc": 24.05919460317609
    },
    "meta-llama/Llama-2-13b-hf_sst2_icl-5": {
        "normalized_auc": 25.875778831960133
    },
    "meta-llama/Llama-2-13b-hf_sst2_icl-10": {
        "normalized_auc": 25.96910455716786
    },
    "meta-llama/Llama-2-13b-hf_sst2_finetune 1k": {
        "normalized_auc": 19.114571175939343
    },
    "meta-llama/Llama-2-13b-hf_sst2_finetune 10": {
        "normalized_auc": 18.894913142341142
    },
    "meta-llama/Llama-2-13b-hf_cola_icl-0": {
        "normalized_auc": 18.723118578553464
    },
    "meta-llama/Llama-2-13b-hf_cola_icl-1": {
        "normalized_auc": 23.043875828564687
    },
    "meta-llama/Llama-2-13b-hf_cola_icl-2": {
        "normalized_auc": 23.527765201452983
    },
    "meta-llama/Llama-2-13b-hf_cola_icl-5": {
        "normalized_auc": 24.244690186731503
    },
    "meta-llama/Llama-2-13b-hf_cola_icl-10": {
        "normalized_auc": 24.324862163418832
    },
    "meta-llama/Llama-2-13b-hf_cola_finetune 1k": {
        "normalized_auc": 18.900771822478028
    },
    "meta-llama/Llama-2-13b-hf_cola_finetune 10": {
        "normalized_auc": 18.347698632339192
    },
    "meta-llama/Llama-2-13b-hf_qnli_icl-0": {
        "normalized_auc": 18.809832657717873
    },
    "meta-llama/Llama-2-13b-hf_qnli_icl-1": {
        "normalized_auc": 25.676136941636347
    },
    "meta-llama/Llama-2-13b-hf_qnli_icl-2": {
        "normalized_auc": 28.410631445001584
    },
    "meta-llama/Llama-2-13b-hf_qnli_icl-5": {
        "normalized_auc": 28.61482694889949
    },
    "meta-llama/Llama-2-13b-hf_qnli_icl-10": {
        "normalized_auc": 28.940710944031558
    },
    "meta-llama/Llama-2-13b-hf_qnli_finetune 1k": {
        "normalized_auc": 22.590626067206028
    },
    "meta-llama/Llama-2-13b-hf_qnli_finetune 10": {
        "normalized_auc": 21.225088576407042
    },
    "meta-llama/Llama-2-13b-hf_qqp_icl-0": {
        "normalized_auc": 16.716445083877957
    },
    "meta-llama/Llama-2-13b-hf_qqp_icl-1": {
        "normalized_auc": 20.16996432972157
    },
    "meta-llama/Llama-2-13b-hf_qqp_icl-2": {
        "normalized_auc": 22.483274574213084
    },
    "meta-llama/Llama-2-13b-hf_qqp_icl-5": {
        "normalized_auc": 19.556837881991566
    },
    "meta-llama/Llama-2-13b-hf_qqp_icl-10": {
        "normalized_auc": 22.8894329027991
    },
    "meta-llama/Llama-2-13b-hf_qqp_finetune 1k": {
        "normalized_auc": 17.095905936485295
    },
    "meta-llama/Llama-2-13b-hf_qqp_finetune 10": {
        "normalized_auc": 19.116003190743566
    },
    "meta-llama/Llama-2-13b-hf_mnli_icl-0": {
        "normalized_auc": 17.318572619028824
    },
    "meta-llama/Llama-2-13b-hf_mnli_icl-1": {
        "normalized_auc": 22.100759425531297
    },
    "meta-llama/Llama-2-13b-hf_mnli_icl-2": {
        "normalized_auc": 25.733203994830095
    },
    "meta-llama/Llama-2-13b-hf_mnli_icl-5": {
        "normalized_auc": 31.26081109204908
    },
    "meta-llama/Llama-2-13b-hf_mnli_icl-10": {
        "normalized_auc": 30.64226856263893
    },
    "meta-llama/Llama-2-13b-hf_mnli_finetune 1k": {
        "normalized_auc": 18.32947033717788
    },
    "meta-llama/Llama-2-13b-hf_mnli_finetune 10": {
        "normalized_auc": 16.411393405857996
    },
    "meta-llama/Llama-2-13b-hf_ag_news_icl-0": {
        "normalized_auc": 19.78422079955442
    },
    "meta-llama/Llama-2-13b-hf_ag_news_icl-1": {
        "normalized_auc": 19.77679180759491
    },
    "meta-llama/Llama-2-13b-hf_ag_news_icl-2": {
        "normalized_auc": 21.015554365190592
    },
    "meta-llama/Llama-2-13b-hf_ag_news_icl-5": {
        "normalized_auc": 22.348231614327066
    },
    "meta-llama/Llama-2-13b-hf_ag_news_icl-10": {
        "normalized_auc": 22.053236234425075
    },
    "meta-llama/Llama-2-13b-hf_ag_news_finetune 1k": {
        "normalized_auc": 16.02964894302977
    },
    "meta-llama/Llama-2-13b-hf_ag_news_finetune 10": {
        "normalized_auc": 17.48848380106941
    },
    "meta-llama/Llama-2-13b-hf_commonsense_qa_icl-1": {
        "normalized_auc": 28.20711804480817
    },
    "meta-llama/Llama-2-13b-hf_commonsense_qa_icl-2": {
        "normalized_auc": 25.454727652506385
    },
    "meta-llama/Llama-2-13b-hf_commonsense_qa_icl-5": {
        "normalized_auc": 29.212965962992836
    },
    "meta-llama/Llama-2-13b-hf_commonsense_qa_icl-10": {
        "normalized_auc": 29.282946462736763
    },
    "meta-llama/Llama-2-13b-hf_commonsense_qa_finetune 1k": {
        "normalized_auc": 23.94602614985143
    },
    "meta-llama/Llama-2-13b-hf_commonsense_qa_finetune 10": {
        "normalized_auc": 26.988284467039414
    },
    "meta-llama/Llama-2-13b-hf_mmlu_finetune 1k": {
        "normalized_auc": 15.88669191081849
    },
    "meta-llama/Llama-2-13b-hf_mmlu_finetune 10": {
        "normalized_auc": 14.711578643167575
    }
}

==> twonn_validation_fit_data.json <==
{
    "slope": 1.2821628398166534,
    "intercept": -7.67898658299519,
    "r_value": 0.6960903886414308,
    "p_value": 0.0,
    "std_err": 0.015400070042820454
}
